Indexing Temporal Relations for Range-Duration Queries

Temporal information plays a crucial role in many database applications, however support for queries on such data is limited. We present an index structure, termed RD-index, to support range-duration queries over interval timestamped relations, which constrain both the range of the tuples' positions on the timeline and their duration. RD-index is a grid structure in the two-dimensional space, representing the position on the timeline and the duration of timestamps, respectively. Instead of using a regular grid, we consider the data distribution for the construction of the grid in order to ensure that each grid cell contains approximately the same number of intervals. RD-index features provable bounds on the running time of all the operations, allow for a simple implementation, and supports very predictable query performance. We benchmark our solution on a variety of datasets and query workloads, investigating both the query rate and the behavior of the individual queries. The results show that RD-index performs better than the baselines on range-duration queries, for which it is explicitly designed. Furthermore, it outperforms specialized indexes also on workloads containing queries constraining either only the duration or the range.

==> example.tikz <==
% Created by tikzDevice version 0.12.3.1 on 2022-05-04 10:24:04
% !TEX encoding = UTF-8 Unicode
\begin{tikzpicture}[x=1pt,y=1pt]
\definecolor{fillColor}{RGB}{255,255,255}
\path[use as bounding box,fill=fillColor,fill opacity=0.00] (0,0) rectangle (238.49, 72.27);
\begin{scope}
\path[clip] (  3.00, 13.88) rectangle (238.49, 72.27);
\definecolor{drawColor}{gray}{0.92}

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 23.22, 13.88) --
	( 23.22, 72.27);

\path[draw=drawColor,line width= 0.3pt,line join=round] ( 99.34, 13.88) --
	( 99.34, 72.27);

\path[draw=drawColor,line width= 0.3pt,line join=round] (170.70, 13.88) --
	(170.70, 72.27);

\path[draw=drawColor,line width= 0.6pt,line join=round] ( 61.28, 13.88) --
	( 61.28, 72.27);

\path[draw=drawColor,line width= 0.6pt,line join=round] (137.40, 13.88) --
	(137.40, 72.27);

\path[draw=drawColor,line width= 0.6pt,line join=round] (204.00, 13.88) --
	(204.00, 72.27);
\definecolor{fillColor}{RGB}{255,0,0}

\path[fill=fillColor,fill opacity=0.02] ( 61.28, 16.53) rectangle (204.00, 69.62);

\path[fill=fillColor,fill opacity=0.02] ( 61.28, 16.53) rectangle (204.00, 69.62);

\path[fill=fillColor,fill opacity=0.02] ( 61.28, 16.53) rectangle (204.00, 69.62);

\path[fill=fillColor,fill opacity=0.02] ( 61.28, 16.53) rectangle (204.00, 69.62);
\definecolor{drawColor}{RGB}{0,0,0}

\path[draw=drawColor,line width= 1.7pt,line join=round] ( 37.49, 35.95) -- ( 47.01, 35.95);

\path[draw=drawColor,line width= 1.7pt,line join=round] ( 85.07, 48.90) -- (156.43, 48.90);
\definecolor{drawColor}{RGB}{0,0,255}

\path[draw=drawColor,line width= 1.7pt,line join=round] (104.09, 61.85) -- (151.67, 61.85);
\definecolor{drawColor}{RGB}{0,0,0}

\path[draw=drawColor,line width= 1.7pt,line join=round] ( 27.98, 23.01) -- ( 56.52, 23.01);

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.85] at ( 39.03, 39.84) {$r_2$};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.85] at ( 86.60, 52.78) {$r_3$};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.85] at (105.63, 65.73) {$r_4$};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.85] at ( 29.51, 26.89) {$r_1$};
\definecolor{drawColor}{RGB}{255,0,0}
\definecolor{fillColor}{RGB}{255,0,0}

\path[draw=drawColor,draw opacity=0.70,line width= 0.4pt,line join=round,line cap=round,fill=fillColor,fill opacity=0.70] ( 37.49, 33.36) circle (  1.43);

\path[draw=drawColor,draw opacity=0.70,line width= 0.4pt,line join=round,line cap=round,fill=fillColor,fill opacity=0.70] ( 85.07, 46.31) circle (  1.43);

\path[draw=drawColor,draw opacity=0.70,line width= 0.4pt,line join=round,line cap=round,fill=fillColor,fill opacity=0.70] (104.09, 59.26) circle (  1.43);

\path[draw=drawColor,draw opacity=0.70,line width= 0.4pt,line join=round,line cap=round,fill=fillColor,fill opacity=0.70] ( 27.98, 20.42) circle (  1.43);

\path[draw=drawColor,draw opacity=0.70,line width= 0.7pt,line join=round] ( 37.49, 33.36) -- ( 61.28, 33.36);

\path[draw=drawColor,draw opacity=0.70,line width= 0.7pt,line join=round] ( 85.07, 46.31) -- (108.85, 46.31);

\path[draw=drawColor,draw opacity=0.70,line width= 0.7pt,line join=round] (104.09, 59.26) -- (127.88, 59.26);

\path[draw=drawColor,draw opacity=0.70,line width= 0.7pt,line join=round] ( 27.98, 20.42) -- ( 51.76, 20.42);

\path[draw=drawColor,draw opacity=0.70,line width= 0.9pt,dash pattern=on 1pt off 3pt ,line join=round] ( 61.28, 33.36) -- ( 99.34, 33.36);

\path[draw=drawColor,draw opacity=0.70,line width= 0.9pt,dash pattern=on 1pt off 3pt ,line join=round] (108.85, 46.31) -- (146.91, 46.31);

\path[draw=drawColor,draw opacity=0.70,line width= 0.9pt,dash pattern=on 1pt off 3pt ,line join=round] (127.88, 59.26) -- (165.94, 59.26);

\path[draw=drawColor,draw opacity=0.70,line width= 0.9pt,dash pattern=on 1pt off 3pt ,line join=round] ( 51.76, 20.42) -- ( 89.82, 20.42);
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (238.49, 72.27);
\definecolor{drawColor}{RGB}{169,169,169}

\path[draw=drawColor,line width= 0.6pt,line join=round] (  3.00, 13.88) --
	(238.49, 13.88);
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (238.49, 72.27);
\definecolor{drawColor}{gray}{0.30}

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.96] at ( 61.28,  1.87) {Jun 15};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.96] at (137.40,  1.87) {Jul 01};

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  0.96] at (204.00,  1.87) {Jul 15};
\end{scope}
\end{tikzpicture}


==> partition-example.tikz <==
\begin{tikzpicture}[xscale=.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=firstbucket] (2) at (0, 0) {1};
		\node [style=firstbucket] (4) at (1, 0) {2};
		\node [style=firstbucket] (5) at (2, 0) {4};
		\node [style=firstbucket] (6) at (3, 0) {4};
		\node [style=firstbucket] (7) at (4, 0) {7};
		\node [style=firstbucket] (8) at (5, 0) {8};
		\node [style=firstbucket] (9) at (6, 0) {10};
		\node [style=secondbucket] (10) at (9, 0) {13};
		\node [style=secondbucket] (11) at (8, 0) {13};
		\node [style=secondbucket] (12) at (7, 0) {13};
		\node [style=secondbucket] (13) at (10, 0) {13};
		\node [style=secondbucket] (14) at (11, 0) {13};
		\node [style=secondbucket] (15) at (12, 0) {13};
		\node [style=secondbucket] (16) at (13, 0) {13};
		\node [style=secondbucket] (17) at (14, 0) {13};
		\node [style=secondbucket] (18) at (15, 0) {13};
		\node [style=secondbucket] (19) at (17, 0) {13};
		\node [style=secondbucket] (20) at (16, 0) {13};
		\node [style=thirdbucket] (21) at (18, 0) {14};
		\node [style=thirdbucket] (22) at (19, 0) {15};
		\node [style=thirdbucket] (23) at (20, 0) {16};
		\node [style=thirdbucket] (24) at (21, 0) {17};
		\node [style=thirdbucket] (25) at (22, 0) {19};
		\node [style=thirdbucket] (26) at (23, 0) {21};
		\node [style=thirdbucket] (27) at (24, 0) {23};
		\node [style=none] (28) at (0, -1.25) {};
		\node [style=none] (29) at (6, -1.25) {};
		\node [style=none] (30) at (7, -1.25) {};
		\node [style=none] (31) at (17, -1.25) {};
		\node [style=none] (32) at (18, -1.25) {};
		\node [style=none] (33) at (24, -1.25) {};
		\node [style=none] (34) at (3, -2) {};
		\node [style=firstbucket] (35) at (3, -2) {first group};
		\node [style=secondbucket] (36) at (12, -2) {second group (heavy)};
		\node [style=thirdbucket] (39) at (21, -2) {third group};
		\node [style=new style 0] (40) at (25, 0) {x};
		\node [style=firstbucket] (41) at (0, -0.75) {8};
		\node [style=firstbucket] (42) at (1, -0.75) {4};
		\node [style=firstbucket] (43) at (2, -0.75) {5};
		\node [style=firstbucket] (44) at (3, -0.75) {10};
		\node [style=firstbucket] (45) at (4, -0.75) {9};
		\node [style=firstbucket] (46) at (5, -0.75) {9};
		\node [style=firstbucket] (47) at (6, -0.75) {2};
		\node [style=secondbucket] (48) at (9, -0.75) {3};
		\node [style=secondbucket] (49) at (8, -0.75) {5};
		\node [style=secondbucket] (50) at (7, -0.75) {6};
		\node [style=secondbucket] (51) at (10, -0.75) {7};
        \node [style=secondbucket] (52) at (11, -0.75) {9};
		\node [style=secondbucket] (53) at (12, -0.75) {10};
		\node [style=secondbucket] (54) at (13, -0.75) {11};
		\node [style=secondbucket] (55) at (14, -0.75) {13};
		\node [style=secondbucket] (56) at (15, -0.75) {14};
		\node [style=secondbucket] (58) at (16, -0.75) {15};
		\node [style=secondbucket] (57) at (17, -0.75) {17};
		\node [style=thirdbucket] (59) at (18, -0.75) {18};
		\node [style=thirdbucket] (60) at (19, -0.75) {4};
		\node [style=thirdbucket] (61) at (20, -0.75) {2};
		\node [style=thirdbucket] (62) at (21, -0.75) {4};
		\node [style=thirdbucket] (63) at (22, -0.75) {5};
		\node [style=thirdbucket] (64) at (23, -0.75) {12};
		\node [style=thirdbucket] (65) at (24, -0.75) {8};
		\node [style=none] (66) at (-1.25, 0) {};
		\node [style=none] (67) at (-1.25, 0) {Start time:};
		\node [style=none] (68) at (-1.25, -0.75) {};
		\node [style=none] (69) at (-1.25, -0.75) {Duration:};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=jump, in=120, out=60, looseness=0.75] (2) to (10);
		\draw [style=jump, bend left=45] (12) to (20);
		% \draw [style=jump, bend left=75, looseness=1.50] (18) to (20);
		\draw [style=jump, bend left=75, looseness=1.50] (20) to (19);
		\draw [style=jump, bend left=75, looseness=1.50] (19) to (21);
		\draw [style=jump, bend left] (10) to (11);
		\draw [style=jump, bend left] (11) to (12);
		\draw (32.center) to (33.center);
		\draw (30.center) to (31.center);
		\draw (28.center) to (29.center);
		\draw [style=jump, bend left=60] (21) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

